An unsupervised method for identifying $X$-enriched stars directly from spectra: Li in LAMOST

Stars with peculiar element abundances are important markers of chemical enrichment mechanisms. We present a simple method, tangent space projection (TSP), for the detection of $X$-enriched stars, for arbitrary elements $X$, even from blended lines. Our method does not require stellar labels, but instead directly estimates the counterfactual unrenriched spectrum from other unlabelled spectra. As a case study, we apply this method to the $6708~$\AA{} Li doublet in LAMOST DR5, identifying 8,428 Li-enriched stars seamlessly across evolutionary state. We comment on the explanation for Li-enrichement for different subpopulations, including planet accretion, nonstandard mixing, and youth.

==> reply_to_reviewer.txt <==
Thank you for your thoughtful feedback.  We've address your points in the attached draft, with major changes marked with bold text.

    >It seems that this simple and nice method is aimed at identifying X-enrich stars, with X to be not only Li, but also applicable to other elements. While the paper has demonstrated the good performance in the case of Li, it is not clear whether it is a good way for other elements, especially when the elements have many spectral features blended with others'. The Li seems to be a quite unique case that it has an isolated line in the LAMOST spectra that is not seriously blended with strong lines from other elements, so that the method is rather robust. This might worth more explorations or discussions.
We've added a short subsection in the discussion showing that TSP works on the blended 4555 \AA{} Ba line.

    >Section 2, The LAMOST DR5 which contains 5.3 million spectra ... I guess this is the AFGK star sample with available parameter estimates from LAMOST pipeline?
Correct. I've clarified this in the text.

    >In section 3, there are a few places where the use of the word "censored" seem to be confusing: in the sentence before Eq. 2, "Then, we can predict the censored pixels, ... ", I guess the authors meant "we can predict the 'masked' pixels, ..."; Similar case is in the first sentence of Section 3.2
Thanks, we've fixed this throughout.

    >It will be good for the authors to give more details on the derivations or references that leads to Eq. (2). It might be straightforward for mathematiker, but it might take a while for many astronomers whose math might not be that good (but who might be interested in this most) to understand the Equation. Similarly, I think there should be explanations on Eq. 3. For examples, what is C, and what is r in the equation?
We've added some additional text explaining how to interpret E, ~E~, and equation 2.  I'm not sure what happened to the definitions of $C$ and $r$.  I've added them back to the text.  Thanks for noting the elision.

    >In Section 3.3, the last sentence said that the TSP predicts no absorption, despite the fact that some neighbours have absorption. I think it is good to explain immediately after this for the reason why it is (such stars are subdominant) to avoid misleading, although the reason has been explained somewhere else in the paper.
It is primarily because both Li absorption features have been masked, and the unmasked pixels do not contain correlated spectral features.  We've clarified in the text.

    >The last sentence of Section 3.3 said that using a reference set composed of high S/N spectra results in poor results. This point is more or less misleading. Can the authors elaborate more on the reason of this? What are the distributions in S/N and Teff-logg for the reference set? I think the authors should understand the exact reason rather than explained it by "presumably because ..."
Upon further investigation, we now think that this is caused by small biases introduced by the data reduction and our continuum-normalization.  We've clarified this in the text.

    >In Section 4, paragraph 2, when describing Fig. 6, the authors mentioned that "assuming there are more Li-enriched stars than Li-depleted stars. Is this assumption really necessary? What one would expect if there are more Li-depleted stars than Li-enrich stars? I guess that LAMOST spectra have too low resolution to capture the features of Li-depleted stars in Fig. 6.
You are correct.  We've rewritten this argument.

    >For the bulk stars that are assumed to be Li-normal, is the width (dispersion) of EEW in Fig. 6 consistent with the measurement errors of EEW
It is, and we have now noted this in the text.  In fact it's much closer to what you get if you deflate the LAMOST uncertainty by a factor of 2.  We are attaching a plot showing a monte-carlo-sampled estimation of the EEW distribution you get if you take the LAMOST errors at face value and if you deflate them.

    >Fig. 7 is very nice. But the caption cites another figure (Fig. 9) that are not presented yet. So I think it is good to explain the dashed vertical lines rather than to simply cite Fig. 9.
Done.

    >In Section 4.1, the authors mentioned that "Stars that have recently accreted planets are speculated to be especially enhanced in refractory elements". Could the authors give the references about this claim?
Done.

    >For comparison with literatures, which are usually based on A(Li) > 1.5 for Li-rich stars. Could the author give a rough estimate of the lower limit of A(Li) for the current sample based on the lower limit of the measured EEW (0.15A)? This can be done by either comparing with model spectra or cross-matching with literature values.
We've noted in the text the [Li/Fe] that our Li-enriched stars which are in GALAH DR3 have (1.7 +- 0.5).

    >Paragraph 5 of Section 4.2 said "We see no evidence on the basis of the logg and Teff distributions of enriched stars that Li-enrichment is more common in the RC than the RGB".
    >I'm not sure if this is the truth, as Fig.7 has shown a lack of RGB with logg larger than that of the RC. I guess the authors were talking about RGB with logg lower than RC. If this is the case, the authors may need to understand the fraction of AGB stars, which may overlap with RGB in the Teff-logg diagram. I think this is an interesting point that the paper might have some discussion. Are the AGB (RGB) giants have larger measurement errors so that the cut of EEW at 0.15A leads to the presence of a high fraction of such stars? Or are the Li features of AGB/RGB (with low logg) are systematically stronger, so that a 0.15A EEW means a lower A(Li) for these stars when compared to others.
This is a very interesting point.  We've added to the text what we can and can't say about AGBs and reorganized that section for better clarity.  We think it's very unlikely that thermally-pulsating AGBs are contributing significantly to our sample, but its difficult (and beyond this scope of this work as we see it), to conclusively determine the fraction of out Li-enriched stars that are early AGB stars.  We note that E-AGBs may be able to become Li-enhanced through convective mixing, and that they needn't be preferentially identified as Li-enriched as a selection effect.

    >I'm confused on the sentence "The more likely possibility is that TSP is able to correctly impute strong Li absorption for RC stars at least on enrichment channel". Could the author elaborate more on this.
We've rephrased this to be more clear: "The more likely possibility is that \method{} is able to correctly predict Li-enrichment when it is due to whatever mechanism preferentially enriches red clump stars. If, as Kumar et al. (2020) posit, this mechanism is very common, it's especially likely that \method{} would capture its effects."

    >The last sentence of Section 4.2, could the authors elaborate more on this? Does it mean the current sample is dominated by RC, which shows smooth increase with [Fe/H], consistent with Martell et al. (2020)? Have the authors checked what's the trend with [Fe/H] look like for RGB stars in the current sample? Is it still in contradict with Martell et al.?
We think it's unlikely that the current sample is dominated by RC stars, since we see no increase of Li-enrichement at stellar parameters associated with the RC (as you can see in Figure 7).  Additionally, we see a smooth increase in Li-enrichment with metallicity even we we exclude the RC.  This is true when considering stars only below or only above the RC, which we now note in the text..

    >Section 4.3, could the author briefly introduce how the LAMOST members of Pleiades are selected?
Done.

    >The overestimates of uncertainties in the LAMOST flux has been well-known effect, as there are quite a few papers suggesting the chi square of spectral fitting on LAMOST is lower than 1 (but depends on the S/N). But I was wondering the spectral normalization has absorbed some data uncertainties.
We've noted in the text that our continuum normalization procedure introduces correlations between nearby pixels.

